A Taylor Series Approach to Correct Localization Errors in Robotic Field Mapping using Gaussian Processes

Gaussian Processes (GPs) are powerful non-parametric Bayesian models for regression of scalar fields, formulated under the assumption that measurement locations are perfectly known and the corresponding field measurements have Gaussian noise. However, many real-world scalar field mapping applications rely on sensor-equipped mobile robots to collect field measurements, where imperfect localization introduces state uncertainty. Such discrepancies between the estimated and true measurement locations degrade GP mean and covariance estimates. To address this challenge, we propose a method for updating the GP models when improved estimates become available. Leveraging the differentiability of the kernel function, a second-order correction algorithm is developed using the precomputed Jacobians and Hessians of the GP mean and covariance functions for real-time refinement based on measurement location discrepancy data. Simulation results demonstrate improved prediction accuracy and computational efficiency compared to full model retraining.

==> data/gp_simulation_results.csv <==
X_test,y_true,y_pred_case1,y_pred_std_case1,y_pred_case2,y_pred_std_case2,y_pred_case3,y_pred_std_case3,error_case2,error_case3,Train_X_original,Train_Y_original,Train_X_corrupted,Train_Y_corrupted
0.0,2.0,1.999772842505461,0.0005246187492226169,1.8642911915171492,0.051197383756517216,2.017616647729926,0.010940913537842344,0.13570880848285083,0.017616647729925994,0.8,1.0489434837048464,0.7943705158206399,1.0489434837048464
0.02040816326530612,2.127877161684506,2.1607323434081005,0.0833581383120933,2.0894068380999067,0.025728550599386217,2.1711581015619656,0.0714207336372541,0.03847032358459934,0.04328093987745962,1.1,2.5877852522924734,1.0970459497211158,2.5877852522924734
0.04081632653061224,2.2536545839095075,2.2955949851941706,0.11698941082078933,2.2868674763465617,0.05524552006648482,2.298305480040883,0.10426804480253771,0.033212892437054276,0.04465089613137563,0.4,2.5877852522924734,0.38384987063146336,2.5877852522924734
0.061224489795918366,2.3752670048793743,2.40888512252297,0.10313242933971943,2.452042782489006,0.04212010135018459,2.405144597112017,0.09039362781886556,0.07677577760963183,0.029877592232642858,0.5,2.0,0.5018818846983748,2.0
0.08163265306122448,2.4907175520039377,2.507075234709753,0.055184300581509665,2.5846947421946367,0.001268009809476163,2.499415218704646,0.043073281318315906,0.09397719019069894,0.008697666700708151,0.0001,2.000628318489376,0.012094031515043513,2.000628318489376
0.1020408163265306,2.598110530491216,2.596474253876455,0.006067779126404861,2.6885517932611243,0.04621174441133433,2.587996286152308,0.01712522420693031,0.09044126276990827,0.010114244338907952,0.1,2.5877852522924734,0.08217186565199293,2.5877852522924734
0.12244897959183673,2.6956825506034865,2.681383219287143,0.05824053854376114,2.770073901250142,0.07927842722649225,2.6748654664499876,0.06805885582250888,0.07439135064665559,0.02081708415349892,1.0,1.9999999999999998,1.0018117915259028,1.9999999999999998
0.14285714285714285,2.78183148246803,2.763040012994581,0.08396765090108388,2.836664493339167,0.08346915903436902,2.7601430516897283,0.09254962913419064,0.05483301087113723,0.021688430778301626,0.2,2.9510565162951536,0.18496596161232856,2.9510565162951536
0.16326530612244897,2.855142763005346,2.839591403764162,0.0761209247102772,2.894704318871694,0.05542124300418716,2.8404368462798955,0.08356201363578877,0.03956155586634802,0.014705916725450408,0.9,1.4122147477075266,0.8809289932544652,1.4122147477075266
0.18367346938775508,2.9144126230158123,2.9069861236418624,0.03974374838214476,2.9478379053776256,0.0037018937170345398,2.9102523279499404,0.04613221778579544,0.0334252823618133,0.0041602950658719,0.3,2.9510565162951536,0.3117772138933006,2.9510565162951536
0.2040816326530612,2.9586678530366606,2.96040321903566,0.010129538100294672,2.9959313464391575,0.0544795126513208,2.9638939185213533,0.004781463617972352,0.037263493402496906,0.005226065484692732,0.6,1.412214747707527,0.583472214279152,1.412214747707527
0.22448979591836732,2.9871817834144503,2.995707875372184,0.05412556746186551,3.0350273328817896,0.09959920575402056,2.9971775729710344,0.0498996763547427,0.04784554946733932,0.00999578955658409,0.7,1.0489434837048464,0.714342873323118,1.0489434837048464
0.24489795918367346,2.9994862162006877,3.01048814087789,0.07569415624976118,3.058430322637729,0.11694913711691186,3.0084216142064997,0.07273253786947322,0.05894410643704129,0.008935398005812,,,,
0.26530612244897955,2.9953791129491982,3.0044264461958634,0.06718335289082947,3.058762238514294,0.10197588062796042,2.9985016866922405,0.06561930573293502,0.06338312556509562,0.003122573743042256,,,,
0.2857142857142857,2.9749279121818235,2.9790107137811583,0.03256451581818909,3.0304903783002706,0.06184826471120766,2.9701085534832483,0.03244527013739069,0.05556246611844706,0.0048193586985751935,,,,
0.3061224489795918,2.9384684220497608,2.9367973713723026,0.014235986126041399,2.9721602684545694,0.012652645139245905,2.9265991628281447,-0.013005421726998123,0.0336918464048086,0.01186925922161608,,,,
0.32653061224489793,2.886599306373,2.880540017499715,0.05478347376443771,2.8875111129574385,0.026745922215366133,2.8709035403937526,0.05245365628796777,0.000911806584438235,0.0156957659792476,,,,
0.3469387755102041,2.820172254596956,2.8124791289688598,0.07328664371862059,2.7849089361429176,0.041860479586810835,2.80484464804043,0.07022817093550848,0.035263318454038295,0.015327606556525986,,,,
0.36734693877551017,2.7402779970753155,2.733980777732781,0.06270206737807897,2.675079786062996,0.028027189875394466,2.7290157243531894,0.059333571664819625,0.0651982110123197,0.011262272722126099,,,,
0.3877551020408163,2.6482283953077883,2.6455701069387554,0.02742453810388856,2.5677900251197276,0.007957749048482983,2.6431397634942786,-0.024130507039263813,0.08043837018806066,0.005088631813509714,,,,
0.4081632653061224,2.545534901210549,2.5472808526703874,0.01848777726946986,2.4686308789226796,0.05064781679136289,2.5466926025128394,0.02141980151860966,0.07690402228786919,0.001157701302290537,,,,
0.42857142857142855,2.433883739117558,2.4391679397351824,0.05686387563256969,2.3771657788741813,0.08211434629949264,2.4395400860744427,0.05926613119080906,0.05671796024337672,0.005656346956884661,,,,
0.44897959183673464,2.3151082180236213,2.321812848387081,0.07257396170726985,2.287285142805754,0.08906637727633444,2.322401936580219,0.07437781856819356,0.0278230752178672,0.00729371855659755,,,,
0.4693877551020408,2.1911586287013725,2.1966783406467956,0.05947834090038305,2.189799649760445,0.06813277475759925,2.1970566770145945,0.0606642543160085,0.0013589789409276243,0.0058980483132220485,,,,
0.4897959183673469,2.0640702199807133,2.066220552193573,0.022830166580264176,2.076399976704548,0.027231711323824744,2.0662886047105915,0.023373276514695306,0.012329756723834517,0.002218384729878231,,,,
0.5102040816326531,1.935929780019287,1.933726771686774,0.022815681904845668,1.9434984769722234,0.01751249745173839,1.9336221715949105,0.022978645196383856,0.007568696952936493,0.002307608424376495,,,,
0.5306122448979591,1.8088413712986282,1.802909010625634,0.05936361838193182,1.7944287326155757,0.04809601838141698,1.802899664333682,0.06032960865173807,0.014412638683052537,0.005941706964946114,,,,
0.5510204081632653,1.6848917819763798,1.6773436390987757,0.0723342857199676,1.6390642349008053,0.05172437149650009,1.6777641597898099,0.07419008879084543,0.04582754707557446,0.007127622186569926,,,,
0.5714285714285714,1.566116260882442,1.5598994142189149,0.05659019024345959,1.4909145583142727,0.025887016097353232,1.5611345693498964,0.059344327337054026,0.07520170256816927,0.0049816915325455735,,,,
0.5918367346938775,1.4544650987894516,1.4523251520172484,0.01836717601404266,1.3627696238047393,0.02056646775897486,1.454799144205331,-0.021884408933920033,0.09169547498471231,0.000334045415879336,,,,
0.6122448979591836,1.3517716046922121,1.3551535533024612,0.027191302329682338,1.2625726562217143,0.0707686701790665,1.3592759073754621,0.023222744346411764,0.08919894847049781,0.007504302683249975,,,,
0.6326530612244897,1.259722002924685,1.2680044836479243,0.062022417404283756,1.191146852977844,0.1062928449242903,1.274053442819292,0.05806877346839184,0.068575149946841,0.014331439894607056,,,,
0.6530612244897959,1.1798277454030444,1.190244293516193,0.07228816714666074,1.1426831862811666,0.11421372139678425,1.1982159622352841,0.06888947021998595,0.03714455912187775,0.01838821683223979,,,,
0.673469387755102,1.113400693627,1.1218104470044294,0.05385354779959077,1.1077927221251964,0.09202336934853389,1.1312977985228228,0.05150365165182722,0.005607971501803588,0.017897104895822746,,,,
0.6938775510204082,1.0615315779502397,1.0638987687110344,0.013936625011426194,1.0778784406717985,0.04848946048998768,1.074069176647491,0.012961783482967091,0.01634686272155883,0.012537598697251351,,,,
0.7142857142857142,1.0250720878181765,1.019193685226559,0.031719380957670226,1.0490219322325882,0.00012487291862405374,1.028904474741715,-0.031241884948977134,0.023949844414411725,0.0038323869235386,,,,
0.7346938775510203,1.0046208870508018,0.9914354505660702,0.06503693929611207,1.023755878195607,0.035345227942285846,0.9994772413857412,0.06328392968165289,0.019134991144805324,0.005143645665060537,,,,
0.7551020408163265,1.000513783799312,0.9843493445441841,0.07272236554878853,1.009954040436593,0.04595066617420375,0.9897566186888704,0.07006744742238871,0.009440256637280875,0.010757165110441669,,,,
0.7755102040816326,1.0128182165855497,1.0002402846612166,0.05151757453636735,1.017277748894129,0.030133267908748103,1.0025757123150902,0.04841450807398355,0.004459532308579206,0.010242504270459474,,,,
0.7959183673469387,1.041332146963339,1.0387722032174693,0.00953111131487023,1.0526728128349492,0.002742566508501916,1.0382873200651341,-0.006396887617414614,0.0113406658716102,0.0030448268982048443,,,,
0.8163265306122448,1.0855873769841873,1.096494867231261,0.0368673855246583,1.1168596586770845,0.03622249236752603,1.0940983945681022,0.0397363497227069,0.0312722816928972,0.008511017583914926,,,,
0.836734693877551,1.1448572369946537,1.1674915927337337,0.06937732010812903,1.2033909743315714,0.053417790541400556,1.1645130740082523,0.07183369262486095,0.05853373733691769,0.01965583701359863,,,,
0.8571428571428571,1.21816851753197,1.2451286362329665,0.07486930354057451,1.3007975846883186,0.043857714124406956,1.2429344284459296,0.07689225852548254,0.08262906715634855,0.02476591091395952,,,,
0.8775510204081632,1.304317449396513,1.324416047296259,0.050528900600042385,1.397034716030848,0.00785579648775829,1.3239937625635139,0.05217349218945053,0.092717266634335,0.019676313167000803,,,,
0.8979591836734693,1.4018894695087831,1.4041260900615946,0.0050870313515877525,1.4844257752940868,0.04329452573657468,1.405777102723676,-0.0064332134897365275,0.08253630578530369,0.0038876332148929382,,,,
0.9183673469387754,1.5092824479960614,1.487734971571313,0.04431070708902931,1.563011691772892,0.09134886667276147,1.4909869847683468,0.04319054640819684,0.05372924377683064,0.01829546322771458,,,,
0.9387755102040816,1.6247329951206253,1.582543545191722,0.07840189147111769,1.6407820135601137,0.11781811083960364,1.5863210659232816,0.07745288543124,0.01604901843948836,0.03841192919734371,,,,
0.9591836734693877,1.7463454160904925,1.6969372405235,0.08293241463799046,1.7304659165011258,0.11085266159136091,1.6999339057388676,0.08211265788133994,0.01587949958936674,0.04641151035162494,,,,
0.9795918367346939,1.8721228383154933,1.8364673695829115,0.054033804488345875,1.8439169941250313,0.06983174563283019,1.8375890146957838,0.05330711682079069,0.028205844190462015,0.03453382361970947,,,,
1.0,1.9999999999999998,2.0000000000000004,0.0,1.9860998970197579,0.00611705374484078,1.998723402014988,-0.0006660132316681681,0.013900102980241913,0.0012765979850117848,,,,


==> data/gp_simulation_results2.csv <==
X_test_x,X_test_y,n_test_vector,y_true,y_pred_case1,y_pred_case2,y_pred_case3,error_case2,error_case3,Train_X_x_original,Train_X_y_original,Train_Y_original,Train_X_x_corrupted,Train_X_y_corrupted,Train_Y_corrupted
0.0,0.0,1.0,0.0,0.17629230446101815,0.09437066155013658,0.16514387500822358,0.08192164291088157,0.011148429452794567,0.7,0.3,0.29389262614623646,0.75,0.3,0.29389262614623646
0.05263157894736842,0.0,2.0,0.32469946920468346,0.2597448937362681,0.18092915795583164,0.26898696066999783,0.07881573578043644,0.009242066933729753,0.5,0.5,-1.2246467991473532e-16,0.55,0.5,-1.2246467991473532e-16
0.10526315789473684,0.0,3.0,0.6142127126896678,0.289968946819849,0.2629063624771426,0.3216059042826591,0.02706258434270642,0.03163695746281009,0.9,0.5,0.5877852522924734,0.9500000000000001,0.5,0.5877852522924734
0.15789473684210525,0.0,4.0,0.8371664782625285,0.24505406508893082,0.289449835317787,0.2776824396957867,0.044395770228856185,0.03262837460685589,0.2,0.5,-0.9510565162951535,0.25,0.5,-0.9510565162951535
0.21052631578947367,0.0,5.0,0.9694002659393304,0.15637512814169338,0.24122341073178705,0.16740465268309684,0.08484828259009367,0.011029524541403463,0.5,0.1,9.907600726170916e-17,0.55,0.1,9.907600726170916e-17
0.2631578947368421,0.0,6.0,0.9965844930066698,0.07478579003592326,0.15176380621145133,0.06441631841952607,0.07697801617552807,0.010369471616397188,0.3,0.3,-0.2938926261462365,0.35,0.3,-0.2938926261462365
0.3157894736842105,0.0,7.0,0.9157733266550575,0.02620150075180548,0.07151353608895762,0.010196628562948874,0.04531203533715214,0.016004872188856607,0.1,0.1,0.4755282581475768,0.15000000000000002,0.1,0.4755282581475768
0.3684210526315789,0.0,8.0,0.7357239106731317,0.006222741251257,0.02463785238147475,-0.004388010226546692,0.01841511113021775,0.010610751477803692,0.9,0.1,-0.475528258147577,0.9500000000000001,0.1,-0.475528258147577
0.42105263157894735,0.0,9.0,0.4759473930370737,0.0006823083536538873,0.005711655639840516,-0.003679542544122244,0.005029347286186629,0.004361850897776131,0.6,0.5,0.587785252292473,0.65,0.5,0.587785252292473
0.47368421052631576,0.0,10.0,0.16459459028073403,-7.431488032341038e-05,0.0005815254719307285,-0.001236779821035073,0.0006558403522541388,0.0011624649407116626,0.7,0.7,0.2938926261462367,0.75,0.7,0.2938926261462367
0.5263157894736842,0.0,11.0,-0.16459459028073378,7.431488032349926e-05,-7.1863741141432e-05,-9.195883504100862e-06,0.00014617862146493126,8.351076382760012e-05,0.1,0.9,0.47552825814757677,0.15000000000000002,0.9,0.47552825814757677
0.5789473684210527,0.0,12.0,-0.47594739303707345,-0.0006823083536538201,7.492333917008888e-05,6.752976207521432e-05,0.000757231692823909,0.0007498381157290344,0.1,0.5,-0.5877852522924731,0.15000000000000002,0.5,-0.5877852522924731
0.631578947368421,0.0,13.0,-0.7357239106731313,-0.006222741251256933,-0.0007937484140269002,-0.0030171524412565716,0.005428992837230033,0.0032055888100003616,0.5,0.9,9.907600726170915e-17,0.55,0.9,9.907600726170915e-17
0.6842105263157894,0.0,14.0,-0.9157733266550573,-0.026201500751805377,-0.006768563345827675,-0.01747988791159692,0.019432937405977704,0.008721612840208458,0.8,0.5,0.9510565162951536,0.8500000000000001,0.5,0.9510565162951536
0.7368421052631579,0.0,15.0,-0.9965844930066698,-0.07478579003592316,-0.02783834116036043,-0.05964535210399326,0.04694744887556273,0.015140437931929901,0.9,0.9,-0.47552825814757693,0.9500000000000001,0.9,-0.47552825814757693
0.7894736842105263,0.0,16.0,-0.9694002659393305,-0.1563751281416933,-0.07814763611267281,-0.1428683514564668,0.07822749202902049,0.013506776685226485,0.4,0.5,-0.5877852522924732,0.45,0.5,-0.5877852522924732
0.8421052631578947,0.0,17.0,-0.8371664782625288,-0.24505406508893077,-0.1610108542812973,-0.2492850247316889,0.08404321080763347,0.004230959642758131,0.3,0.7,-0.29389262614623674,0.35,0.7,-0.29389262614623674
0.894736842105263,0.0,18.0,-0.6142127126896688,-0.289968946819849,-0.2487709905915896,-0.31826846931250047,0.04119795622825942,0.02829952249265144,,,,,,
0.9473684210526315,0.0,19.0,-0.32469946920468373,-0.25974489373626813,-0.29028698860181806,-0.29441505247865885,0.03054209486554993,0.03467015874239071,,,,,,
1.0,0.0,20.0,-2.4492935982947064e-16,-0.1762923044610182,-0.2564435101722274,-0.19242787689481713,0.08015120571120918,0.016135572433798928,,,,,,
0.0,0.05263157894736842,21.0,0.0,0.2597387732675214,0.1390633975755986,0.2433402390760161,0.12067537569192277,0.016398534191505276,,,,,,
0.05263157894736842,0.05263157894736842,22.0,0.30710635634483385,0.38250750913287296,0.26656667214553065,0.3962305533743328,0.11594083698734231,0.013723044241459814,,,,,,
0.10526315789473684,0.05263157894736842,23.0,0.580932973733606,0.426428177301242,0.3871476677475716,0.4732843710569543,0.039280509553670406,0.046856193755712316,,,,,,
0.15789473684210525,0.05263157894736842,24.0,0.791806489314499,0.3589561060457939,0.4256161410506753,0.40736454363554125,0.06666003500488138,0.04840843758974733,,,,,,
0.21052631578947367,0.05263157894736842,25.0,0.9168754856345991,0.2264487874362326,0.35322881493091657,0.24286900886720875,0.12678002749468398,0.016420221430976156,,,,,,
0.2631578947368421,0.05263157894736842,26.0,0.9425867962971939,0.104642098772177,0.21955958658064953,0.08906545598292687,0.11491748780847252,0.015576642789250139,,,,,,
0.3157894736842105,0.05263157894736842,27.0,0.8661542018399008,0.03273282208344081,0.09976781663492511,0.008450123786820168,0.06703499455148429,0.024282698296620643,,,,,,
0.3684210526315789,0.05263157894736842,28.0,0.6958603598460655,0.004478090799966366,0.030455296834730722,-0.011772860382169827,0.025977206034764354,0.016250951182136195,,,,,,
0.42105263157894735,0.05263157894736842,29.0,0.45015925047693284,-0.001741253073380296,0.0038126598504981315,-0.008342558301344076,0.005553912923878428,0.00660130522796378,,,,,,
0.47368421052631576,0.05263157894736842,30.0,0.15567640137816996,-0.0009705131828833076,-0.0017898337438408897,-0.0025741589195304206,0.0008193205609575822,0.001603645736647113,,,,,,
0.5263157894736842,0.05263157894736842,31.0,-0.1556764013781697,0.0009705131828834397,-0.0008792465889225369,0.0008738755294988657,0.0018497597718059766,9.663765338457399e-05,,,,,,
0.5789473684210527,0.05263157894736842,32.0,-0.45015925047693267,0.0017412530733804,0.001059582514252089,0.0027291394724222205,0.000681670559128311,0.0009878863990418205,,,,,,
0.631578947368421,0.05263157894736842,33.0,-0.6958603598460651,-0.004478090799966274,0.0016773028985972542,0.00030873218547947025,0.0061553936985635285,0.004786822985445745,,,,,,
0.6842105263157894,0.05263157894736842,34.0,-0.8661542018399006,-0.03273282208344067,-0.005196617077311498,-0.019369663254406335,0.027536205006129175,0.013363158829034338,,,,,,
0.7368421052631579,0.05263157894736842,35.0,-0.9425867962971939,-0.10464209877217681,-0.03512220236396321,-0.08160060653400936,0.0695198964082136,0.023041492238167455,,,,,,
0.7894736842105263,0.05263157894736842,36.0,-0.9168754856345992,-0.22644878743623256,-0.10965174298425998,-0.20611215486683776,0.11679704445197259,0.020336632569394802,,,,,,
0.8421052631578947,0.05263157894736842,37.0,-0.7918064893144993,-0.3589561060457937,-0.2333745185662715,-0.36525580836114235,0.1255815874795222,0.006299702315348654,,,,,,
0.894736842105263,0.05263157894736842,38.0,-0.580932973733607,-0.42642817730124194,-0.36451427886176874,-0.46844822076390447,0.0619138984394732,0.042020043462662526,,,,,,
0.9473684210526315,0.05263157894736842,39.0,-0.30710635634483413,-0.3825075091328731,-0.4269421681478153,-0.4338699893376315,0.0444346590149422,0.051362480204758365,,,,,,
1.0,0.05263157894736842,40.0,-2.3165841152541214e-16,-0.25973877326752143,-0.3776601576889076,-0.283651115444064,0.11792138442138617,0.02391234217654259,,,,,,
0.0,0.10526315789473684,41.0,0.0,0.28990299586737733,0.155292819857011,0.2716914644715551,0.13461017601036634,0.01821153139582221,,,,,,
0.05263157894736842,0.10526315789473684,42.0,0.2562335045289225,0.42630938329837453,0.2975110705319873,0.44197821631318807,0.12879831276638726,0.015668833014813532,,,,,,
0.10526315789473684,0.10526315789473684,43.0,0.4847001329696652,0.4733252431061171,0.43142948650949725,0.5264163224563873,0.04189575659661987,0.05309107935027013,,,,,,
0.15789473684210525,0.10526315789473684,44.0,0.6606419811056766,0.39380091981565585,0.4722645682734701,0.4489054955372459,0.07846364845781423,0.055104575721590054,,,,,,
0.21052631578947367,0.10526315789473684,45.0,0.7649930196723626,0.23993062781648564,0.3871385369602914,0.25878742965472923,0.14720790914380574,0.018856801838243592,,,,,,
0.2631578947368421,0.10526315789473684,46.0,0.7864451944678301,0.09885599157619533,0.2319355875931603,0.08049835908300271,0.13307959601696495,0.018357632493192624,,,,,,
0.3157894736842105,0.10526315789473684,47.0,0.722673829488202,0.017559734316049524,0.09324591065772514,-0.011796845038165124,0.07568617634167561,0.029356579354214648,,,,,,
0.3684210526315789,0.10526315789473684,48.0,0.5805895416437019,-0.01017223971909579,0.01510275664565345,-0.030292287244325235,0.02527499636474924,0.020120047525229445,,,,,,
0.42105263157894735,0.10526315789473684,49.0,0.3755893681871619,-0.010849024751533428,-0.010633043389500765,-0.01878769413271629,0.00021598136203266304,0.007938669381182862,,,,,,
0.47368421052631576,0.10526315789473684,50.0,0.12988825881802915,-0.0038819717250201478,-0.01058053514020814,-0.005335131047707868,0.006698563415187993,0.0014531593226877202,,,,,,
0.5263157894736842,0.10526315789473684,51.0,-0.12988825881802896,0.0038819717250202987,-0.0034953715584225106,0.0038567321206594524,0.007377343283442809,2.523960436084634e-05,,,,,,
0.5789473684210527,0.10526315789473684,52.0,-0.3755893681871617,0.010849024751533555,0.0042677380758209095,0.011588045112096731,0.006581286675712645,0.0007390203605631765,,,,,,
0.631578947368421,0.10526315789473684,53.0,-0.5805895416437016,0.010172239719095906,0.011101347347036557,0.015732117110930956,0.0009291076279406511,0.00555987739183505,,,,,,
0.6842105263157894,0.10526315789473684,54.0,-0.7226738294882018,-0.017559734316049336,0.009645991934559586,-0.000995762238325858,0.027205726250608922,0.016563972077723477,,,,,,
0.7368421052631579,0.10526315789473684,55.0,-0.7864451944678301,-0.09885599157619514,-0.02015443904813808,-0.07078276064853956,0.07870155252805705,0.028073230927655582,,,,,,
0.7894736842105263,0.10526315789473684,56.0,-0.7649930196723627,-0.23993062781648555,-0.10462797116748553,-0.21582165636706163,0.13530265664900004,0.02410897144942392,,,,,,
0.8421052631578947,0.10526315789473684,57.0,-0.6606419811056768,-0.3938009198156557,-0.2479683753712526,-0.401027396710149,0.14583254444440308,0.0072264768944932944,,,,,,
0.894736842105263,0.10526315789473684,58.0,-0.48470013296966596,-0.47332524310611707,-0.4002696184152706,-0.5212614811941094,0.07305562469084648,0.047936238087992356,,,,,,
0.9473684210526315,0.10526315789473684,59.0,-0.25623350452892274,-0.42630938329837476,-0.4740474638525946,-0.48454748226545213,0.04773808055421985,0.05823809896707738,,,,,,
1.0,0.10526315789473684,60.0,-1.9328367978196105e-16,-0.2899029958673775,-0.42095458799326063,-0.31705055250277236,0.13105159212588313,0.027147556635394865,,,,,,
0.0,0.15789473684210525,61.0,0.0,0.2445829336728507,0.13124674765362543,0.2294769966125078,0.11333618601922527,0.015105937060342883,,,,,,
0.05263157894736842,0.15789473684210525,62.0,0.1775937766248313,0.3579774662876599,0.25096577960658184,0.372133376694528,0.10701168668107808,0.014155910406868089,,,,,,
0.10526315789473684,0.15789473684210525,63.0,0.3359425119009932,0.39239995472444916,0.36213970605198625,0.439199692943533,0.03026024867246291,0.04679973821908384,,,,,,
0.15789473684210525,0.15789473684210525,64.0,0.45788666332752875,0.31462188313737693,0.39110797455715324,0.3637187043879088,0.0764860914197763,0.049096821250531886,,,,,,
0.21052631578947367,0.15789473684210525,65.0,0.5302116899389075,0.1699999714581477,0.30832534480657026,0.18709469115572747,0.13832537334842257,0.01709471969757978,,,,,,
0.2631578947368421,0.15789473684210525,66.0,0.5450800528633707,0.03848852621252255,0.1625040057570387,0.020533995918530223,0.12401547954451614,0.017954530293992327,,,,,,
0.3157894736842105,0.15789473684210525,67.0,0.5008805342716313,-0.03251620010971669,0.03334579114568967,-0.06280143826086976,0.06586199125540636,0.03028523815115307,,,,,,
0.3684210526315789,0.15789473684210525,68.0,0.4024028378292983,-0.0465079540189887,-0.034375818974188406,-0.06832633615112779,0.01213213504480029,0.021818382132139096,,,,,,
0.42105263157894735,0.15789473684210525,69.0,0.26031854998479825,-0.03156708940968533,-0.04620125493501644,-0.03972809501731639,0.014634165525331116,0.008161005607631062,,,,,,
0.47368421052631576,0.15789473684210525,70.0,0.09002470799096299,-0.010366579783094734,-0.03053682162706533,-0.010861165836990459,0.020170241843970593,0.0004945860538957247,,,,,,
0.5263157894736842,0.15789473684210525,71.0,-0.09002470799096285,0.01036657978309487,-0.009320247704102183,0.01053272016796751,0.01968682748719705,0.0001661403848726411,,,,,,
0.5789473684210527,0.15789473684210525,72.0,-0.26031854998479814,0.03156708940968547,0.011415871726609475,0.03138113910395022,0.020151217683075998,0.00018595030573525378,,,,,,
0.631578947368421,0.15789473684210525,73.0,-0.4024028378292981,0.04650795401898883,0.032585587391979025,0.05181360743343734,0.013922366627009804,0.005305653414448511,,,,,,
0.6842105263157894,0.15789473684210525,74.0,-0.5008805342716312,0.03251620010971684,0.04674409812000956,0.050535982762390394,0.01422789801029272,0.018019782652673552,,,,,,
0.7368421052631579,0.15789473684210525,75.0,-0.5450800528633707,-0.038488526212522356,0.030508970623421845,-0.009050269062562726,0.0689974968359442,0.02943825714995963,,,,,,
0.7894736842105263,0.15789473684210525,76.0,-0.5302116899389077,-0.16999997145814758,-0.04379448767659138,-0.14614314701336467,0.1262054837815562,0.023856824444782904,,,,,,
0.8421052631578947,0.15789473684210525,77.0,-0.45788666332752886,-0.31462188313737666,-0.1775373300885239,-0.3210794000898516,0.13708455304885275,0.006457516952474929,,,,,,
0.894736842105263,0.15789473684210525,78.0,-0.3359425119009938,-0.39239995472444916,-0.3207434577841154,-0.435326255034424,0.07165649694033377,0.04292630030997485,,,,,,
0.9473684210526315,0.15789473684210525,79.0,-0.17759377662483145,-0.3579774662876601,-0.3933921057452499,-0.4093897899827165,0.035414639457589825,0.05141232369505644,,,,,,
1.0,0.15789473684210525,80.0,-1.339636622288341e-16,-0.2445829336728508,-0.3536083586043068,-0.2686883146795205,0.10902542493145598,0.024105381006669674,,,,,,
0.0,0.21052631578947367,81.0,0.0,0.15387929457904362,0.08319763313942694,0.14504729449966342,0.07068166143961668,0.008832000079380203,,,,,,
0.05263157894736842,0.21052631578947367,82.0,0.07970900737207066,0.22113505070406622,0.15780300325112775,0.2322050876769926,0.06333204745293847,0.011070036972926384,,,,,,
0.10526315789473684,0.21052631578947367,83.0,0.15078030698269487,0.23111525337979766,0.2233866299916509,0.2647086340269241,0.007728623388146755,0.033593380647126414,,,,,,
0.15789473684210525,0.21052631578947367,84.0,0.20551222073422412,0.160044362723005,0.22944941636790087,0.19574811252911042,0.06940505364489585,0.03570374980610541,,,,,,
0.21052631578947367,0.21052631578947367,85.0,0.23797369651853684,0.04007444463130436,0.15472596479000503,0.05249569307579931,0.11465152015870067,0.01242124844449495,,,,,,
0.2631578947368421,0.21052631578947367,86.0,0.24464702974270877,-0.06606739454446219,0.03392489997797344,-0.0824906458380599,0.09999229452243563,0.016423251293597715,,,,,,
0.3157894736842105,0.21052631578947367,87.0,0.22480906120446706,-0.11469766588785109,-0.0700482093934136,-0.14420353299039163,0.044649456494437495,0.029505867102540537,,,,,,
0.3684210526315789,0.21052631578947367,88.0,0.1806095426127276,-0.10520615434949508,-0.11543723342991927,-0.12806476554463275,0.010231079080424185,0.02285861119513767,,,,,,
0.42105263157894735,0.21052631578947367,89.0,0.11683817763309946,-0.0655130773042066,-0.10366814339745267,-0.07376501417910392,0.03815506609324608,0.008251936874897323,,,,,,
0.47368421052631576,0.21052631578947367,90.0,0.04040558317580625,-0.021206962174216623,-0.06327090104483432,-0.020618751827308587,0.0420639388706177,0.0005882103469080358,,,,,,
0.5263157894736842,0.21052631578947367,91.0,-0.04040558317580619,0.021206962174216713,-0.019063881023536712,0.02158894326793904,0.040270843197753425,0.000381981093722325,,,,,,
0.5789473684210527,0.21052631578947367,92.0,-0.11683817763309941,0.06551307730420675,0.023357279248454505,0.06428482093532804,0.042155798055752244,0.0012282563688787024,,,,,,
0.631578947368421,0.21052631578947367,93.0,-0.1806095426127275,0.1052061543494952,0.06774852805948312,0.11014462873554838,0.03745762629001209,0.004938474386053174,,,,,,
0.6842105263157894,0.21052631578947367,94.0,-0.224809061204467,0.11469766588785121,0.10666964329777792,0.13374082974187376,0.008028022590073292,0.01904316385402255,,,,,,
0.7368421052631579,0.21052631578947367,95.0,-0.24464702974270877,0.06606739454446237,0.113806371283593,0.09541383474818421,0.047738976739130634,0.029346440203721846,,,,,,
0.7894736842105263,0.21052631578947367,96.0,-0.23797369651853686,-0.04007444463130432,0.061932616258893715,-0.018072316971307616,0.10200706089019804,0.022002127659996706,,,,,,
0.8421052631578947,0.21052631578947367,97.0,-0.20551222073422418,-0.16004436272300482,-0.046263457990441945,-0.1641783227723544,0.11378090473256287,0.004133960049349572,,,,,,
0.894736842105263,0.21052631578947367,98.0,-0.15078030698269512,-0.23111525337979757,-0.1652334118123406,-0.2625491221139179,0.06588184156745697,0.031433868734120324,,,,,,
0.9473684210526315,0.21052631578947367,99.0,-0.07970900737207072,-0.2211350507040663,-0.2325648942699926,-0.2580520897205458,0.011429843565926301,0.03691703901647947,,,,,,
1.0,0.21052631578947367,100.0,-6.01266032128217e-17,-0.15387929457904365,-0.218734178967661,-0.17173965636425406,0.06485488438861736,0.017860361785210416,,,,,,
0.0,0.2631578947368421,101.0,-0.0,0.0648042471673047,0.03673925511260992,0.06284230147877301,0.028064992054694773,0.0019619456885316827,,,,,,
0.05263157894736842,0.2631578947368421,102.0,-0.02681346964213647,0.08328579279125105,0.06621909172136321,0.09284316944029417,0.017066701069887835,0.009557376649043117,,,,,,
0.10526315789473684,0.2631578947368421,103.0,-0.05072128379469844,0.062470062716315104,0.08339290641241115,0.08443823447157095,0.020922843696096045,0.021968171755255846,,,,,,
0.15789473684210525,0.2631578947368421,104.0,-0.06913265982629709,-0.009396105372320256,0.06004475159471892,0.012675750467823856,0.06944085696703918,0.022071855840144112,,,,,,
0.21052631578947367,0.2631578947368421,105.0,-0.08005243946197474,-0.10879884249056818,-0.014053958493500638,-0.10322561967309671,0.09474488399706754,0.005573222817471468,,,,,,
0.2631578947368421,0.2631578947368421,106.0,-0.08229729514036689,-0.18901852790488102,-0.11367021849944896,-0.20570833803224342,0.07534830940543207,0.016689810127362398,,,,,,
0.3157894736842105,0.2631578947368421,107.0,-0.07562396191619498,-0.2132564494162343,-0.19173858571336785,-0.24199589109318007,0.021517863702866458,0.028739441676945754,,,,,,
0.3684210526315789,0.2631578947368421,108.0,-0.06075559899173187,-0.178836659527181,-0.21279311309504498,-0.20254778005145113,0.033956453567863976,0.02371112052427013,,,,,,
0.42105263157894735,0.2631578947368421,109.0,-0.03930342419626442,-0.11129191546391151,-0.17598165196643933,-0.12097840901121182,0.06468973650252782,0.009686493547300307,,,,,,
0.47368421052631576,0.2631578947368421,110.0,-0.013592113533669719,-0.03672781714856897,-0.10758118056122676,-0.03696891519227721,0.07085336341265779,0.0002410980437082405,,,,,,
0.5263157894736842,0.2631578947368421,111.0,0.013592113533669698,0.03672781714856901,-0.03303799642610572,0.0370196434609497,0.06976581357467473,0.00029182631238069273,,,,,,
0.5789473684210527,0.2631578947368421,112.0,0.0393034241962644,0.11129191546391168,0.040422977443202196,0.11068326597913439,0.07086893802070948,0.0006086494847772905,,,,,,
0.631578947368421,0.2631578947368421,113.0,0.06075559899173183,0.17883665952718109,0.11498973256321901,0.18511065709801197,0.06384692696396208,0.006273997570830886,,,,,,
0.6842105263157894,0.2631578947368421,114.0,0.07562396191619497,0.2132564494162344,0.18160907565157242,0.23347381372309484,0.03164737376466198,0.02021736430686044,,,,,,
0.7368421052631579,0.2631578947368421,115.0,0.08229729514036689,0.18901852790488116,0.2135665380881139,0.21798910879807631,0.024548010183232744,0.028970580893195153,,,,,,
0.7894736842105263,0.2631578947368421,116.0,0.08005243946197475,0.10879884249056826,0.1861504376209193,0.1302686926832307,0.07735159513035103,0.021469850192662454,,,,,,
0.8421052631578947,0.2631578947368421,117.0,0.0691326598262971,0.009396105372320433,0.10387715609614435,0.009927473369869141,0.09448105072382393,0.0005313679975487082,,,,,,
0.894736842105263,0.2631578947368421,118.0,0.05072128379469852,-0.062470062716314965,0.004812593505828865,-0.08153464081550048,0.06728265622214383,0.019064578099185513,,,,,,
0.9473684210526315,0.2631578947368421,119.0,0.02681346964213649,-0.08328579279125098,-0.06475936361446749,-0.10696080243880025,0.018526429176783488,0.023675009647549275,,,,,,
1.0,0.2631578947368421,120.0,2.0226106221675037e-17,-0.06480424716730468,-0.08307677969283092,-0.07815962475859045,0.01827253252552624,0.013355377591285772,,,,,,
0.0,0.3157894736842105,121.0,-0.0,-0.004035309901624118,0.002710544154441521,0.0011301739632936045,0.006745854056065639,0.005165483864917723,,,,,,
0.05263157894736842,0.3157894736842105,122.0,-0.13043029116676905,-0.03203473574502384,-0.004799823018683638,-0.01984175960415185,0.027234912726340203,0.012192976140871992,,,,,,
0.10526315789473684,0.3157894736842105,123.0,-0.24672643645112832,-0.093432982744845,-0.034258838422544936,-0.07735337047568092,0.05917414432230007,0.016079612269164087,,,,,,
0.15789473684210525,0.3157894736842105,124.0,-0.3362859439908972,-0.18299680645969027,-0.09739273356212423,-0.17333430930965338,0.08560407289756604,0.009662497150036892,,,,,,
0.21052631578947367,0.3157894736842105,125.0,-0.3894036514852006,-0.27272307660133166,-0.1877825364450718,-0.27870134599465335,0.08494054015625985,0.005978269393321689,,,,,,
0.2631578947368421,0.3157894736842105,126.0,-0.4003234311208783,-0.3273427502483875,-0.27654939619322905,-0.34835761584743635,0.050793354055158446,0.02101486559904886,,,,,,
0.3157894736842105,0.3157894736842105,127.0,-0.3678619553365657,-0.32575791359053324,-0.32867632435624494,-0.35262309535745096,0.0029184107657116987,0.026865181766917712,,,,,,
0.3684210526315789,0.3157894736842105,128.0,-0.29553692872518683,-0.2693070561448174,-0.32414155821298674,-0.2921062437211222,0.05483450206816931,0.02279918757630478,,,,,,
0.42105263157894735,0.3157894736842105,129.0,-0.19118589015850096,-0.17444353044913946,-0.2653098423610113,-0.18846398331376926,0.09086631191187183,0.014020452864629801,,,,,,
0.47368421052631576,0.3157894736842105,130.0,-0.06611689383840094,-0.059996404202088696,-0.16904647603391815,-0.06606296627409751,0.10905007183182945,0.006066562072008813,,,,,,
0.5263157894736842,0.3157894736842105,131.0,0.06611689383840084,0.0599964042020886,-0.05403365159632398,0.05937457646283002,0.11403005579841258,0.0006218277392585764,,,,,,
0.5789473684210527,0.3157894736842105,132.0,0.19118589015850088,0.1744435304491395,0.06594602996547796,0.1788553647016559,0.10849750048366152,0.0044118342525164,,,,,,
0.631578947368421,0.3157894736842105,133.0,0.29553692872518667,0.2693070561448175,0.17979291434428143,0.28096481417188957,0.08951414180053605,0.011657758027072085,,,,,,
0.6842105263157894,0.3157894736842105,134.0,0.36786195533656557,0.32575791359053335,0.27320793981695857,0.34639327791540603,0.05254997377357479,0.020635364324872674,,,,,,
0.7368421052631579,0.3157894736842105,135.0,0.4003234311208783,0.32734275024838744,0.327233811032881,0.3539320412304539,0.0001089392155064206,0.02658929098206647,,,,,,
0.7894736842105263,0.3157894736842105,136.0,0.3894036514852007,0.2727230766013318,0.3258635141715856,0.29638209104618646,0.05314043757025377,0.02365901444485463,,,,,,
0.8421052631578947,0.3157894736842105,137.0,0.33628594399089723,0.18299680645969055,0.2688055765742697,0.19353283799963084,0.08580877011457913,0.010536031539940288,,,,,,
0.894736842105263,0.3157894736842105,138.0,0.2467264364511287,0.09343298274484534,0.17821316891003947,0.08737370708976562,0.08478018616519413,0.0060592756550797156,,,,,,
0.9473684210526315,0.3157894736842105,139.0,0.13043029116676916,0.032034735745024065,0.08954911576712864,0.016490585316427678,0.05751438002210457,0.015544150428596387,,,,,,
1.0,0.3157894736842105,140.0,9.838700320667912e-17,0.004035309901624263,0.029898092365327627,-0.009873372142590698,0.025862782463703365,0.01390868204421496,,,,,,
0.0,0.3684210526315789,141.0,-0.0,-0.06320629340139519,-0.0237259186890378,-0.049189589674265594,0.039480374712357394,0.014016703727129598,,,,,,
0.05263157894736842,0.3684210526315789,142.0,-0.21991296680899186,-0.14430510482536119,-0.06620434712187656,-0.12416510992926216,0.07810075770348462,0.020139994896099023,,,,,,
0.10526315789473684,0.3684210526315789,143.0,-0.4159949513629679,-0.26559014471955383,-0.14953982840292204,-0.25001407221161437,0.11605031631663179,0.015576072507939465,,,,,,
0.15789473684210525,0.3684210526315789,144.0,-0.566997428110032,-0.39553886766382007,-0.2722752129434886,-0.39950170493003545,0.12326365472033146,0.00396283726621538,,,,,,
0.21052631578947367,0.3684210526315789,145.0,-0.6565569356498009,-0.4855417687955936,-0.40136077159536593,-0.5109383109799779,0.08418099720022765,0.025396542184384308,,,,,,
0.2631578947368421,0.3684210526315789,146.0,-0.6749683116813995,-0.5091213391472185,-0.48834443285234325,-0.539929198135341,0.02077690629487522,0.03080785898812255,,,,,,
0.3157894736842105,0.3684210526315789,147.0,-0.6202363979298703,-0.474713941763752,-0.5086210529707446,-0.49774957878381726,0.03390711120699258,0.02303563702006528,,,,,,
0.3684210526315789,0.3684210526315789,148.0,-0.4982922465033348,-0.39565082843068966,-0.4717811753595053,-0.41504776688538686,0.07613034692881565,0.0193969384546972,,,,,,
0.42105263157894735,0.3684210526315789,149.0,-0.32235039836732343,-0.2693870414664954,-0.39052073001064574,-0.2919143021363878,0.12113368854415035,0.022527260669892413,,,,,,
0.47368421052631576,0.3684210526315789,150.0,-0.11147688278643043,-0.09660724646526903,-0.2617519470043045,-0.11552804906529876,0.16514470053903546,0.018920802600029735,,,,,,
0.5263157894736842,0.3684210526315789,151.0,0.11147688278643027,0.09660724646526876,-0.08710533744274387,0.09391913560032436,0.18371258390801265,0.0026881108649444013,,,,,,
0.5789473684210527,0.3684210526315789,152.0,0.3223503983673233,0.2693870414664954,0.10605435861043427,0.2849969198819762,0.16333268285606112,0.015609878415480782,,,,,,
0.631578947368421,0.3684210526315789,153.0,0.49829224650333453,0.3956508284306895,0.2768993605419195,0.4184584438657894,0.11875146788877,0.022807615435099904,,,,,,
0.6842105263157894,0.3684210526315789,154.0,0.6202363979298702,0.4747139417637518,0.40066228763489004,0.49476048625357466,0.07405165412886178,0.02004654448982285,,,,,,
0.7368421052631579,0.3684210526315789,155.0,0.6749683116813995,0.5091213391472182,0.4775399149980105,0.5302146789123152,0.031581424149207726,0.021093339765096975,,,,,,
0.7894736842105263,0.3684210526315789,156.0,0.6565569356498009,0.4855417687955936,0.5094760564174102,0.5148159573178849,0.023934287621816652,0.0292741885222913,,,,,,
0.8421052631578947,0.3684210526315789,157.0,0.5669974281100321,0.39553886766382035,0.48256413650614965,0.42433147258409376,0.0870252688423293,0.028792604920273412,,,,,,
0.894736842105263,0.3684210526315789,158.0,0.41599495136296855,0.2655901447195546,0.3896115623379112,0.27602932207995023,0.12402141761835661,0.010439177360395624,,,,,,
0.9473684210526315,0.3684210526315789,159.0,0.21991296680899206,0.14430510482536177,0.2589313104438001,0.13270124385138315,0.11462620561843831,0.011603860973978614,,,,,,
1.0,0.3684210526315789,160.0,1.6588614176259048e-16,0.06320629340139552,0.1391783828132356,0.04280745479872064,0.07597208941184008,0.020398838602674885,,,,,,
0.0,0.42105263157894735,161.0,-0.0,-0.12019461666258165,-0.04739327887443913,-0.09590940705408815,0.07280133778814252,0.024285209608493494,,,,,,
0.05263157894736842,0.42105263157894735,162.0,-0.2855646601961988,-0.26092239365414494,-0.12557466831990885,-0.2294248602968245,0.13534772533423609,0.031497533357320445,,,,,,
0.10526315789473684,0.42105263157894735,163.0,-0.5401839584678956,-0.4563757243753209,-0.2697115532976792,-0.43809927551794114,0.18666417107764172,0.01827644885737978,,,,,,
0.15789473684210525,0.42105263157894735,164.0,-0.7362659430218715,-0.6427426285450057,-0.4666305241538031,-0.6612298431091375,0.17611210439120267,0.018487214564131715,,,,,,
0.21052631578947367,0.42105263157894735,165.0,-0.8525620883062309,-0.7408951534135636,-0.6502553816857115,-0.7907109237300878,0.09063977172785209,0.04981577031652418,,,,,,
0.2631578947368421,0.42105263157894735,166.0,-0.8764699024587929,-0.731071215201687,-0.7427616150329314,-0.775520822577747,0.011690399831244314,0.04444960737605996,,,,,,
0.3157894736842105,0.42105263157894735,167.0,-0.8053986028481688,-0.6588350498856695,-0.7284739658611786,-0.677738548251876,0.06963891597550909,0.018903498366206417,,,,,,
0.3684210526315789,0.42105263157894735,168.0,-0.6470498675720069,-0.5540988443633285,-0.6543951598231047,-0.5694108761254892,0.10029631545977624,0.015312031762160783,,,,,,
0.42105263157894735,0.42105263157894735,169.0,-0.41858323913126433,-0.3900110419583029,-0.5476649147466113,-0.4239632980840996,0.1576538727883084,0.03395225612579672,,,,,,
0.47368421052631576,0.42105263157894735,170.0,-0.14475662174249226,-0.1434370611132894,-0.37959163746157387,-0.17950819161159606,0.23615457634828446,0.03607113049830665,,,,,,
0.5263157894736842,0.42105263157894735,171.0,0.14475662174249204,0.14343706111328872,-0.12941486607469324,0.13799177472418392,0.27285192718798196,0.0054452863891047976,,,,,,
0.5789473684210527,0.42105263157894735,172.0,0.41858323913126416,0.3900110419583027,0.15734885839878998,0.42056134566371617,0.23266218355951274,0.03055030370541345,,,,,,
0.631578947368421,0.42105263157894735,173.0,0.6470498675720066,0.5540988443633281,0.40020743922054514,0.5918182953164772,0.153891405142783,0.0377194509531491,,,,,,
0.6842105263157894,0.42105263157894735,174.0,0.8053986028481686,0.6588350498856692,0.5603834851742362,0.6784122201407666,0.09845156471143302,0.01957717025509742,,,,,,
0.7368421052631579,0.42105263157894735,175.0,0.8764699024587929,0.7310712152016868,0.6632093601494331,0.7457000130956423,0.06786185505225373,0.014628797893955436,,,,,,
0.7894736842105263,0.42105263157894735,176.0,0.8525620883062309,0.7408951534135636,0.7335172344047882,0.7785054068360957,0.00737791900877538,0.0376102534225321,,,,,,
0.8421052631578947,0.42105263157894735,177.0,0.7362659430218718,0.6427426285450065,0.7387417607184841,0.6950808851835614,0.09599913217347755,0.05233825663855485,,,,,,
0.894736842105263,0.42105263157894735,178.0,0.5401839584678965,0.45637572437532203,0.6349945990589729,0.4856000228646613,0.1786188746836509,0.029224298489339273,,,,,,
0.9473684210526315,0.42105263157894735,179.0,0.285564660196199,0.2609223936541458,0.4461030410550925,0.25082363927922924,0.1851806474009467,0.010098754374916585,,,,,,
1.0,0.42105263157894735,180.0,2.1540894286982847e-16,0.1201946166625822,0.25228308683437956,0.08958847838363643,0.13208847017179737,0.030606138278945774,,,,,,
0.0,0.47368421052631576,181.0,-0.0,-0.1596931928060649,-0.06339224931229298,-0.12789377993929812,0.09630094349377191,0.03179941286676677,,,,,,
0.05263157894736842,0.47368421052631576,182.0,-0.32027099165890366,-0.34372709418565855,-0.1667769449765412,-0.3034742132961944,0.17695014920911736,0.04025288088946416,,,,,,
0.10526315789473684,0.47368421052631576,183.0,-0.6058356518551026,-0.5946308776666156,-0.3551351965078027,-0.5735987051493352,0.23949568115881292,0.0210321725172804,,,,,,
0.15789473684210525,0.47368421052631576,184.0,-0.8257486186640944,-0.8249272757522103,-0.6076015996612162,-0.8535096944986188,0.21732567609099407,0.028582418746408544,,,,,,
0.21052631578947367,0.47368421052631576,185.0,-0.9561789098308635,-0.9319326170257007,-0.8338289466853555,-0.9997651729471174,0.09810367034034528,0.06783255592141668,,,,,,
0.2631578947368421,0.47368421052631576,186.0,-0.9829923794730001,-0.8995022126844913,-0.933238330466326,-0.9545560097707639,0.03373611778183472,0.05505379708627267,,,,,,
0.3157894736842105,0.47368421052631576,187.0,-0.9032833721009295,-0.7999762421855804,-0.8954236386378872,-0.8164916519483842,0.09544739645230682,0.016515409762803857,,,,,,
0.3684210526315789,0.47368421052631576,188.0,-0.7256895954760982,-0.6756469170760759,-0.7944189069505447,-0.6884565466647311,0.1187719898744688,0.01280962958865517,,,,,,
0.42105263157894735,0.47368421052631576,189.0,-0.4694560909471758,-0.4821300178510683,-0.6681922541821707,-0.5248386252930797,0.18606223633110236,0.04270860744201138,,,,,,
0.47368421052631576,0.47368421052631576,190.0,-0.16234973460234187,-0.17908492901734874,-0.4695641932902095,-0.22798057948953207,0.29047926427286075,0.04889565047218333,,,,,,
0.5263157894736842,0.47368421052631576,191.0,0.16234973460234162,0.17908492901734788,-0.161619186921821,0.17158507676125087,0.3407041159391689,0.007499852256097006,,,,,,
0.5789473684210527,0.47368421052631576,192.0,0.46945609094717555,0.48213001785106796,0.19639882952490056,0.5238345105820348,0.2857311883261674,0.041704492730966825,,,,,,
0.631578947368421,0.47368421052631576,193.0,0.7256895954760978,0.6756469170760755,0.4943976322668954,0.7246517088336347,0.18124928480918007,0.04900479175755923,,,,,,
0.6842105263157894,0.47368421052631576,194.0,0.9032833721009293,0.7999762421855796,0.6829275163554721,0.8196668426577444,0.1170487258301075,0.019690600472164754,,,,,,
0.7368421052631579,0.47368421052631576,195.0,0.9829923794730001,0.8995022126844908,0.8054951836446305,0.9099961783256396,0.09400702903986036,0.010493965641148795,,,,,,
0.7894736842105263,0.47368421052631576,196.0,0.9561789098308636,0.931932617025701,0.9034216588728474,0.9763059018560984,0.02851095815285354,0.044373284830397486,,,,,,
0.8421052631578947,0.47368421052631576,197.0,0.8257486186640947,0.824927275752211,0.9302551761363577,0.8948141894899923,0.10532790038414663,0.06988691373778122,,,,,,
0.894736842105263,0.47368421052631576,198.0,0.6058356518551036,0.5946308776666174,0.8156959104646496,0.6372334345595252,0.22106503279803225,0.04260255689290782,,,,,,
0.9473684210526315,0.47368421052631576,199.0,0.32027099165890394,0.3437270941856598,0.5816139564950269,0.3339497229881808,0.23788686230936712,0.009777371197478957,,,,,,
1.0,0.47368421052631576,200.0,2.4158884260299103e-16,0.15969319280606564,0.33250345481898474,0.12104782071918851,0.1728102620129191,0.03864537208687713,,,,,,
0.0,0.5263157894736842,201.0,-0.0,-0.1596931928060649,-0.06339224931229301,-0.12789377993929818,0.09630094349377188,0.03179941286676671,,,,,,
0.05263157894736842,0.5263157894736842,202.0,-0.3202709916589037,-0.34372709418565844,-0.1667769449765412,-0.3034742132961943,0.17695014920911725,0.04025288088946416,,,,,,
0.10526315789473684,0.5263157894736842,203.0,-0.6058356518551026,-0.5946308776666157,-0.35513519650780273,-0.5735987051493354,0.23949568115881298,0.02103217251728029,,,,,,
0.15789473684210525,0.5263157894736842,204.0,-0.8257486186640945,-0.8249272757522105,-0.6076015996612163,-0.8535096944986191,0.21732567609099418,0.028582418746408655,,,,,,
0.21052631578947367,0.5263157894736842,205.0,-0.9561789098308636,-0.9319326170257011,-0.8338289466853553,-0.9997651729471173,0.09810367034034573,0.06783255592141624,,,,,,
0.2631578947368421,0.5263157894736842,206.0,-0.9829923794730002,-0.8995022126844914,-0.9332383304663263,-0.9545560097707642,0.03373611778183494,0.05505379708627278,,,,,,
0.3157894736842105,0.5263157894736842,207.0,-0.9032833721009296,-0.7999762421855805,-0.8954236386378874,-0.8164916519483845,0.09544739645230693,0.016515409762803968,,,,,,
0.3684210526315789,0.5263157894736842,208.0,-0.7256895954760983,-0.6756469170760762,-0.7944189069505451,-0.6884565466647313,0.11877198987446891,0.01280962958865517,,,,,,
0.42105263157894735,0.5263157894736842,209.0,-0.46945609094717583,-0.48213001785106835,-0.6681922541821708,-0.5248386252930798,0.18606223633110242,0.04270860744201144,,,,,,
0.47368421052631576,0.5263157894736842,210.0,-0.1623497346023419,-0.17908492901734865,-0.46956419329020965,-0.22798057948953215,0.29047926427286097,0.0488956504721835,,,,,,
0.5263157894736842,0.5263157894736842,211.0,0.16234973460234164,0.17908492901734788,-0.1616191869218211,0.1715850767612508,0.34070411593916894,0.007499852256097089,,,,,,
0.5789473684210527,0.5263157894736842,212.0,0.4694560909471756,0.48213001785106796,0.1963988295249006,0.5238345105820347,0.2857311883261674,0.041704492730966713,,,,,,
0.631578947368421,0.5263157894736842,213.0,0.7256895954760979,0.6756469170760756,0.49439763226689565,0.724651708833635,0.18124928480917996,0.04900479175755945,,,,,,
0.6842105263157894,0.5263157894736842,214.0,0.9032833721009293,0.7999762421855799,0.6829275163554723,0.8196668426577447,0.11704872583010761,0.019690600472164754,,,,,,
0.7368421052631579,0.5263157894736842,215.0,0.9829923794730002,0.8995022126844909,0.8054951836446308,0.9099961783256398,0.09400702903986013,0.010493965641148906,,,,,,
0.7894736842105263,0.5263157894736842,216.0,0.9561789098308637,0.9319326170257008,0.9034216588728474,0.9763059018560984,0.028510958152853427,0.0443732848303976,,,,,,
0.8421052631578947,0.5263157894736842,217.0,0.8257486186640948,0.8249272757522113,0.9302551761363578,0.8948141894899924,0.10532790038414652,0.06988691373778111,,,,,,
0.894736842105263,0.5263157894736842,218.0,0.6058356518551036,0.5946308776666173,0.8156959104646497,0.6372334345595254,0.22106503279803247,0.04260255689290815,,,,,,
0.9473684210526315,0.5263157894736842,219.0,0.320270991658904,0.3437270941856598,0.581613956495027,0.333949722988181,0.23788686230936723,0.00977737119747879,,,,,,
1.0,0.5263157894736842,220.0,2.4158884260299108e-16,0.15969319280606564,0.3325034548189847,0.12104782071918846,0.17281026201291905,0.03864537208687718,,,,,,
0.0,0.5789473684210527,221.0,-0.0,-0.12019461666258163,-0.04739327887443913,-0.09590940705408814,0.0728013377881425,0.024285209608493494,,,,,,
0.05263157894736842,0.5789473684210527,222.0,-0.28556466019619886,-0.2609223936541449,-0.12557466831990882,-0.22942486029682446,0.13534772533423606,0.03149753335732042,,,,,,
0.10526315789473684,0.5789473684210527,223.0,-0.5401839584678957,-0.4563757243753209,-0.2697115532976792,-0.43809927551794126,0.18666417107764172,0.018276448857379668,,,,,,
0.15789473684210525,0.5789473684210527,224.0,-0.7362659430218716,-0.6427426285450057,-0.466630524153803,-0.6612298431091373,0.17611210439120273,0.018487214564131604,,,,,,
0.21052631578947367,0.5789473684210527,225.0,-0.852562088306231,-0.7408951534135637,-0.6502553816857116,-0.7907109237300879,0.09063977172785209,0.04981577031652418,,,,,,
0.2631578947368421,0.5789473684210527,226.0,-0.876469902458793,-0.7310712152016873,-0.7427616150329314,-0.775520822577747,0.011690399831244092,0.04444960737605974,,,,,,
0.3157894736842105,0.5789473684210527,227.0,-0.8053986028481689,-0.6588350498856699,-0.7284739658611787,-0.6777385482518761,0.06963891597550886,0.018903498366206195,,,,,,
0.3684210526315789,0.5789473684210527,228.0,-0.647049867572007,-0.5540988443633286,-0.654395159823105,-0.5694108761254895,0.10029631545977646,0.015312031762160894,,,,,,
0.42105263157894735,0.5789473684210527,229.0,-0.4185832391312644,-0.390011041958303,-0.5476649147466114,-0.4239632980840997,0.1576538727883084,0.03395225612579672,,,,,,
0.47368421052631576,0.5789473684210527,230.0,-0.1447566217424923,-0.14343706111328938,-0.3795916374615739,-0.17950819161159604,0.23615457634828455,0.03607113049830665,,,,,,
0.5263157894736842,0.5789473684210527,231.0,0.14475662174249207,0.1434370611132888,-0.12941486607469324,0.13799177472418397,0.272851927187982,0.005445286389104825,,,,,,
0.5789473684210527,0.5789473684210527,232.0,0.4185832391312642,0.39001104195830266,0.15734885839878995,0.42056134566371617,0.2326621835595127,0.030550303705413506,,,,,,
0.631578947368421,0.5789473684210527,233.0,0.6470498675720067,0.554098844363328,0.4002074392205452,0.5918182953164772,0.15389140514278282,0.037719450953149214,,,,,,
0.6842105263157894,0.5789473684210527,234.0,0.8053986028481687,0.6588350498856693,0.5603834851742362,0.6784122201407665,0.09845156471143313,0.019577170255097198,,,,,,
0.7368421052631579,0.5789473684210527,235.0,0.876469902458793,0.7310712152016872,0.6632093601494331,0.7457000130956423,0.06786185505225406,0.014628797893955103,,,,,,
0.7894736842105263,0.5789473684210527,236.0,0.852562088306231,0.7408951534135636,0.7335172344047883,0.7785054068360957,0.007377919008775269,0.0376102534225321,,,,,,
0.8421052631578947,0.5789473684210527,237.0,0.7362659430218719,0.6427426285450065,0.738741760718484,0.6950808851835611,0.09599913217347744,0.052338256638554626,,,,,,
0.894736842105263,0.5789473684210527,238.0,0.5401839584678966,0.45637572437532203,0.634994599058973,0.48560002286466136,0.178618874683651,0.02922429848933933,,,,,,
0.9473684210526315,0.5789473684210527,239.0,0.2855646601961991,0.2609223936541458,0.4461030410550926,0.2508236392792293,0.18518064740094675,0.01009875437491653,,,,,,
1.0,0.5789473684210527,240.0,2.154089428698285e-16,0.1201946166625822,0.25228308683437956,0.08958847838363643,0.13208847017179737,0.030606138278945774,,,,,,
0.0,0.631578947368421,241.0,-0.0,-0.06320629340139529,-0.023725918689037832,-0.049189589674265656,0.039480374712357456,0.014016703727129633,,,,,,
0.05263157894736842,0.631578947368421,242.0,-0.21991296680899203,-0.14430510482536132,-0.06620434712187663,-0.12416510992926226,0.0781007577034847,0.020139994896099064,,,,,,
0.10526315789473684,0.631578947368421,243.0,-0.4159949513629682,-0.2655901447195541,-0.14953982840292218,-0.2500140722116146,0.11605031631663193,0.01557607250793952,,,,,,
0.15789473684210525,0.631578947368421,244.0,-0.5669974281100324,-0.39553886766382046,-0.27227521294348883,-0.3995017049300358,0.12326365472033163,0.003962837266215324,,,,,,
0.21052631578947367,0.631578947368421,245.0,-0.6565569356498013,-0.485541768795594,-0.4013607715953663,-0.5109383109799783,0.0841809972002277,0.025396542184384308,,,,,,
0.2631578947368421,0.631578947368421,246.0,-0.6749683116814,-0.5091213391472189,-0.4883444328523436,-0.5399291981353413,0.02077690629487533,0.03080785898812244,,,,,,
0.3157894736842105,0.631578947368421,247.0,-0.6202363979298708,-0.47471394176375253,-0.508621052970745,-0.4977495787838176,0.03390711120699247,0.02303563702006506,,,,,,
0.3684210526315789,0.631578947368421,248.0,-0.49829224650333526,-0.39565082843069,-0.4717811753595058,-0.41504776688538736,0.07613034692881582,0.019396938454697366,,,,,,
0.42105263157894735,0.631578947368421,249.0,-0.3223503983673237,-0.2693870414664956,-0.390520730010646,-0.29191430213638814,0.12113368854415041,0.022527260669892524,,,,,,
0.47368421052631576,0.631578947368421,250.0,-0.11147688278643053,-0.09660724646526911,-0.2617519470043047,-0.11552804906529873,0.1651447005390356,0.018920802600029624,,,,,,
0.5263157894736842,0.631578947368421,251.0,0.11147688278643036,0.09660724646526876,-0.08710533744274396,0.09391913560032436,0.1837125839080127,0.0026881108649444013,,,,,,
0.5789473684210527,0.631578947368421,252.0,0.3223503983673236,0.2693870414664955,0.10605435861043434,0.28499691988197634,0.16333268285606117,0.015609878415480838,,,,,,
0.631578947368421,0.631578947368421,253.0,0.4982922465033349,0.3956508284306897,0.27689936054191966,0.41845844386578956,0.11875146788877006,0.02280761543509985,,,,,,
0.6842105263157894,0.631578947368421,254.0,0.6202363979298707,0.47471394176375215,0.4006622876348902,0.4947604862535748,0.07405165412886194,0.020046544489822682,,,,,,
0.7368421052631579,0.631578947368421,255.0,0.6749683116814,0.5091213391472185,0.47753991499801074,0.5302146789123153,0.031581424149207726,0.021093339765096863,,,,,,
0.7894736842105263,0.631578947368421,256.0,0.6565569356498014,0.48554176879559396,0.5094760564174106,0.5148159573178852,0.023934287621816597,0.029274188522291245,,,,,,
0.8421052631578947,0.631578947368421,257.0,0.5669974281100326,0.39553886766382074,0.48256413650614993,0.424331472584094,0.0870252688423292,0.028792604920273246,,,,,,
0.894736842105263,0.631578947368421,258.0,0.4159949513629689,0.2655901447195548,0.38961156233791155,0.2760293220799505,0.12402141761835678,0.010439177360395735,,,,,,
0.9473684210526315,0.631578947368421,259.0,0.21991296680899222,0.14430510482536194,0.2589313104438003,0.13270124385138327,0.11462620561843836,0.011603860973978669,,,,,,
1.0,0.631578947368421,260.0,1.6588614176259062e-16,0.0632062934013956,0.13917838281323575,0.04280745479872071,0.07597208941184015,0.020398838602674885,,,,,,
0.0,0.6842105263157894,261.0,-0.0,-0.004035309901624288,0.0027105441544414475,0.0011301739632934844,0.006745854056065736,0.005165483864917773,,,,,,
0.05263157894736842,0.6842105263157894,262.0,-0.13043029116676924,-0.03203473574502414,-0.00479982301868382,-0.01984175960415216,0.02723491272634032,0.012192976140871982,,,,,,
0.10526315789473684,0.6842105263157894,263.0,-0.24672643645112868,-0.09343298274484538,-0.034258838422545235,-0.07735337047568136,0.05917414432230014,0.016079612269164018,,,,,,
0.15789473684210525,0.6842105263157894,264.0,-0.3362859439908977,-0.18299680645969085,-0.09739273356212466,-0.17333430930965393,0.08560407289756619,0.00966249715003692,,,,,,
0.21052631578947367,0.6842105263157894,265.0,-0.38940365148520123,-0.2727230766013323,-0.18778253644507234,-0.2787013459946539,0.08494054015625999,0.005978269393321578,,,,,,
0.2631578947368421,0.6842105263157894,266.0,-0.4003234311208789,-0.32734275024838794,-0.2765493961932296,-0.34835761584743696,0.050793354055158335,0.021014865599049026,,,,,,
0.3157894736842105,0.6842105263157894,267.0,-0.36786195533656624,-0.32575791359053385,-0.32867632435624544,-0.3526230953574514,0.0029184107657115876,0.026865181766917545,,,,,,
0.3684210526315789,0.6842105263157894,268.0,-0.29553692872518733,-0.2693070561448179,-0.3241415582129873,-0.29210624372112265,0.054834502068169366,0.022799187576304725,,,,,,
0.42105263157894735,0.6842105263157894,269.0,-0.19118589015850126,-0.1744435304491397,-0.2653098423610117,-0.18846398331376957,0.09086631191187197,0.014020452864629857,,,,,,
0.47368421052631576,0.6842105263157894,270.0,-0.06611689383840104,-0.05999640420208883,-0.16904647603391842,-0.06606296627409766,0.1090500718318296,0.006066562072008834,,,,,,
0.5263157894736842,0.6842105263157894,271.0,0.06611689383840094,0.05999640420208866,-0.05403365159632405,0.05937457646283008,0.11403005579841272,0.0006218277392585833,,,,,,
0.5789473684210527,0.6842105263157894,272.0,0.19118589015850118,0.17444353044913966,0.06594602996547808,0.17885536470165617,0.10849750048366158,0.004411834252516511,,,,,,
0.631578947368421,0.6842105263157894,273.0,0.2955369287251871,0.26930705614481776,0.17979291434428152,0.2809648141718898,0.08951414180053624,0.01165775802707203,,,,,,
0.6842105263157894,0.6842105263157894,274.0,0.3678619553365661,0.3257579135905338,0.2732079398169589,0.34639327791540636,0.0525499737735749,0.020635364324872563,,,,,,
0.7368421052631579,0.6842105263157894,275.0,0.4003234311208789,0.3273427502483878,0.32723381103288135,0.35393204123045424,0.00010893921550647612,0.026589290982066416,,,,,,
0.7894736842105263,0.6842105263157894,276.0,0.3894036514852013,0.2727230766013322,0.32586351417158593,0.2963820910461868,0.05314043757025372,0.023659014444854576,,,,,,
0.8421052631578947,0.6842105263157894,277.0,0.3362859439908978,0.182996806459691,0.2688055765742701,0.19353283799963128,0.08580877011457913,0.010536031539940288,,,,,,
0.894736842105263,0.6842105263157894,278.0,0.2467264364511291,0.09343298274484567,0.1782131689100399,0.087373707089766,0.08478018616519424,0.006059275655079674,,,,,,
0.9473684210526315,0.6842105263157894,279.0,0.13043029116676935,0.0320347357450243,0.089549115767129,0.016490585316427928,0.0575143800221047,0.015544150428596373,,,,,,
1.0,0.6842105263157894,280.0,9.838700320667927e-17,0.004035309901624384,0.029898092365327852,-0.009873372142590556,0.02586278246370347,0.01390868204421494,,,,,,
0.0,0.7368421052631579,281.0,-0.0,0.06480424716730453,0.03673925511260983,0.06284230147877284,0.028064992054694697,0.0019619456885316827,,,,,,
0.05263157894736842,0.7368421052631579,282.0,-0.02681346964213662,0.08328579279125078,0.06621909172136302,0.09284316944029387,0.017066701069887766,0.00955737664904309,,,,,,
0.10526315789473684,0.7368421052631579,283.0,-0.05072128379469873,0.062470062716314785,0.08339290641241084,0.08443823447157055,0.02092284369609606,0.021968171755255762,,,,,,
0.15789473684210525,0.7368421052631579,284.0,-0.06913265982629749,-0.0093961053723206,0.06004475159471856,0.012675750467823432,0.06944085696703917,0.022071855840144032,,,,,,
0.21052631578947367,0.7368421052631579,285.0,-0.0800524394619752,-0.1087988424905686,-0.014053958493501023,-0.10322561967309715,0.09474488399706758,0.005573222817471454,,,,,,
0.2631578947368421,0.7368421052631579,286.0,-0.08229729514036736,-0.18901852790488138,-0.1136702184994493,-0.20570833803224373,0.07534830940543208,0.016689810127362342,,,,,,
0.3157894736842105,0.7368421052631579,287.0,-0.07562396191619541,-0.21325644941623464,-0.1917385857133682,-0.24199589109318037,0.021517863702866458,0.028739441676945726,,,,,,
0.3684210526315789,0.7368421052631579,288.0,-0.06075559899173222,-0.1788366595271813,-0.21279311309504528,-0.20254778005145138,0.033956453567863976,0.023711120524270074,,,,,,
0.42105263157894735,0.7368421052631579,289.0,-0.03930342419626464,-0.11129191546391168,-0.17598165196643953,-0.12097840901121193,0.06468973650252785,0.009686493547300251,,,,,,
0.47368421052631576,0.7368421052631579,290.0,-0.013592113533669797,-0.03672781714856904,-0.10758118056122691,-0.036968915192277255,0.07085336341265787,0.00024109804370821275,,,,,,
0.5263157894736842,0.7368421052631579,291.0,0.013592113533669776,0.036727817148569014,-0.033037996426105776,0.03701964346094974,0.06976581357467479,0.0002918263123807274,,,,,,
0.5789473684210527,0.7368421052631579,292.0,0.039303424196264626,0.11129191546391172,0.040422977443202245,0.11068326597913444,0.07086893802070948,0.0006086494847772767,,,,,,
0.631578947368421,0.7368421052631579,293.0,0.060755598991732176,0.17883665952718117,0.11498973256321905,0.185110657098012,0.06384692696396212,0.00627399757083083,,,,,,
0.6842105263157894,0.7368421052631579,294.0,0.0756239619161954,0.21325644941623453,0.1816090756515725,0.2334738137230949,0.031647373764662035,0.020217364306860358,,,,,,
0.7368421052631579,0.7368421052631579,295.0,0.08229729514036736,0.1890185279048813,0.213566538088114,0.21798910879807637,0.024548010183232688,0.02897058089319507,,,,,,
0.7894736842105263,0.7368421052631579,296.0,0.08005243946197521,0.10879884249056848,0.18615043762091946,0.13026869268323085,0.07735159513035098,0.02146985019266237,,,,,,
0.8421052631578947,0.7368421052631579,297.0,0.0691326598262975,0.009396105372320624,0.10387715609614458,0.00992747336986935,0.09448105072382396,0.0005313679975487255,,,,,,
0.894736842105263,0.7368421052631579,298.0,0.05072128379469881,-0.0624700627163148,0.004812593505829077,-0.0815346408155003,0.06728265622214388,0.0190645780991855,,,,,,
0.9473684210526315,0.7368421052631579,299.0,0.026813469642136645,-0.08328579279125083,-0.06475936361446734,-0.10696080243880013,0.018526429176783488,0.023675009647549303,,,,,,
1.0,0.7368421052631579,300.0,2.0226106221675154e-17,-0.06480424716730458,-0.08307677969283078,-0.07815962475859037,0.0182725325255262,0.013355377591285786,,,,,,
0.0,0.7894736842105263,301.0,0.0,0.15387929457904345,0.08319763313942688,0.1450472944996633,0.07068166143961657,0.008832000079380148,,,,,,
0.05263157894736842,0.7894736842105263,302.0,0.07970900737207051,0.22113505070406603,0.1578030032511276,0.23220508767699238,0.06333204745293844,0.011070036972926356,,,,,,
0.10526315789473684,0.7894736842105263,303.0,0.1507803069826946,0.2311152533797974,0.22338662999165065,0.2647086340269238,0.007728623388146755,0.033593380647126386,,,,,,
0.15789473684210525,0.7894736842105263,304.0,0.20551222073422376,0.16004436272300473,0.22944941636790064,0.1957481125291102,0.06940505364489591,0.03570374980610547,,,,,,
0.21052631578947367,0.7894736842105263,305.0,0.23797369651853642,0.04007444463130415,0.1547259647900048,0.05249569307579914,0.11465152015870066,0.012421248444494992,,,,,,
0.2631578947368421,0.7894736842105263,306.0,0.24464702974270833,-0.06606739454446237,0.033924899977973266,-0.08249064583806001,0.09999229452243563,0.016423251293597646,,,,,,
0.3157894736842105,0.7894736842105263,307.0,0.22480906120446664,-0.11469766588785126,-0.07004820939341376,-0.14420353299039176,0.044649456494437495,0.02950586710254051,,,,,,
0.3684210526315789,0.7894736842105263,308.0,0.18060954261272727,-0.10520615434949519,-0.11543723342991936,-0.12806476554463284,0.010231079080424171,0.022858611195137643,,,,,,
0.42105263157894735,0.7894736842105263,309.0,0.11683817763309925,-0.06551307730420662,-0.10366814339745271,-0.07376501417910396,0.03815506609324609,0.008251936874897337,,,,,,
0.47368421052631576,0.7894736842105263,310.0,0.04040558317580618,-0.02120696217421663,-0.06327090104483435,-0.02061875182730858,0.04206393887061772,0.0005882103469080496,,,,,,
0.5263157894736842,0.7894736842105263,311.0,-0.04040558317580612,0.021206962174216696,-0.019063881023536722,0.021588943267939042,0.04027084319775342,0.00038198109372234584,,,,,,
0.5789473684210527,0.7894736842105263,312.0,-0.1168381776330992,0.06551307730420672,0.02335727924845451,0.06428482093532806,0.04215579805575221,0.0012282563688786607,,,,,,
0.631578947368421,0.7894736842105263,313.0,-0.18060954261272716,0.10520615434949519,0.0677485280594831,0.11014462873554831,0.03745762629001209,0.004938474386053118,,,,,,
0.6842105263157894,0.7894736842105263,314.0,-0.2248090612044666,0.11469766588785119,0.10666964329777788,0.13374082974187368,0.008028022590073305,0.019043163854022493,,,,,,
0.7368421052631579,0.7894736842105263,315.0,-0.24464702974270833,0.06606739454446234,0.11380637128359294,0.0954138347481841,0.047738976739130606,0.029346440203721763,,,,,,
0.7894736842105263,0.7894736842105263,316.0,-0.23797369651853645,-0.040074444631304294,0.06193261625889371,-0.018072316971307623,0.10200706089019801,0.02200212765999667,,,,,,
0.8421052631578947,0.7894736842105263,317.0,-0.20551222073422382,-0.16004436272300487,-0.04626345799044204,-0.16417832277235456,0.11378090473256283,0.004133960049349683,,,,,,
0.894736842105263,0.7894736842105263,318.0,-0.15078030698269484,-0.2311152533797976,-0.16523341181234064,-0.26254912211391795,0.06588184156745697,0.03143386873412035,,,,,,
0.9473684210526315,0.7894736842105263,319.0,-0.07970900737207058,-0.22113505070406633,-0.2325648942699926,-0.2580520897205458,0.011429843565926273,0.03691703901647944,,,,,,
1.0,0.7894736842105263,320.0,-6.012660321282159e-17,-0.15387929457904367,-0.218734178967661,-0.17173965636425406,0.06485488438861733,0.017860361785210388,,,,,,
0.0,0.8421052631578947,321.0,0.0,0.24458293367285047,0.1312467476536253,0.22947699661250753,0.11333618601922518,0.015105937060342939,,,,,,
0.05263157894736842,0.8421052631578947,322.0,0.1775937766248312,0.35797746628765953,0.2509657796065815,0.37213337669452756,0.10701168668107802,0.014155910406868033,,,,,,
0.10526315789473684,0.8421052631578947,323.0,0.335942511900993,0.3923999547244488,0.36213970605198587,0.4391996929435325,0.03026024867246291,0.04679973821908373,,,,,,
0.15789473684210525,0.8421052631578947,324.0,0.4578866633275285,0.3146218831373766,0.3911079745571527,0.36371870438790826,0.07648609141977608,0.049096821250531664,,,,,,
0.21052631578947367,0.8421052631578947,325.0,0.5302116899389072,0.1699999714581474,0.3083253448065699,0.1870946911557272,0.13832537334842251,0.01709471969757978,,,,,,
0.2631578947368421,0.8421052631578947,326.0,0.5450800528633704,0.038488526212522314,0.16250400575703838,0.020533995918530057,0.12401547954451607,0.017954530293992257,,,,,,
0.3157894736842105,0.8421052631578947,327.0,0.500880534271631,-0.032516200109716814,0.033345791145689474,-0.06280143826086988,0.06586199125540629,0.03028523815115307,,,,,,
0.3684210526315789,0.8421052631578947,328.0,0.4024028378292981,-0.046507954018988794,-0.034375818974188524,-0.06832633615112788,0.01213213504480027,0.02181838213213908,,,,,,
0.42105263157894735,0.8421052631578947,329.0,0.2603185499847981,-0.03156708940968537,-0.04620125493501652,-0.039728095017316424,0.014634165525331151,0.008161005607631056,,,,,,
0.47368421052631576,0.8421052631578947,330.0,0.09002470799096293,-0.010366579783094743,-0.030536821627065357,-0.010861165836990459,0.020170241843970614,0.000494586053895716,,,,,,
0.5263157894736842,0.8421052631578947,331.0,-0.0900247079909628,0.010366579783094887,-0.009320247704102188,0.010532720167967522,0.019686827487197075,0.00016614038487263588,,,,,,
0.5789473684210527,0.8421052631578947,332.0,-0.260318549984798,0.0315670894096855,0.011415871726609485,0.03138113910395024,0.020151217683076015,0.00018595030573526072,,,,,,
0.631578947368421,0.8421052631578947,333.0,-0.40240283782929787,0.04650795401898885,0.03258558739197903,0.05181360743343733,0.013922366627009818,0.005305653414448483,,,,,,
0.6842105263157894,0.8421052631578947,334.0,-0.5008805342716309,0.032516200109716877,0.04674409812000959,0.0505359827623904,0.014227898010292714,0.018019782652673524,,,,,,
0.7368421052631579,0.8421052631578947,335.0,-0.5450800528633704,-0.038488526212522294,0.030508970623421883,-0.009050269062562701,0.06899749683594418,0.029438257149959592,,,,,,
0.7894736842105263,0.8421052631578947,336.0,-0.5302116899389073,-0.1699999714581476,-0.04379448767659134,-0.14614314701336464,0.12620548378155627,0.02385682444478296,,,,,,
0.8421052631578947,0.8421052631578947,337.0,-0.4578866633275286,-0.3146218831373767,-0.17753733008852388,-0.3210794000898516,0.13708455304885284,0.006457516952474873,,,,,,
0.894736842105263,0.8421052631578947,338.0,-0.33594251190099356,-0.39239995472444916,-0.32074345778411534,-0.43532625503442396,0.07165649694033382,0.042926300309974796,,,,,,
0.9473684210526315,0.8421052631578947,339.0,-0.17759377662483133,-0.35797746628766003,-0.39339210574524985,-0.40938978998271647,0.035414639457589825,0.05141232369505644,,,,,,
1.0,0.8421052631578947,340.0,-1.3396366222883404e-16,-0.2445829336728508,-0.35360835860430684,-0.2686883146795206,0.10902542493145603,0.024105381006669785,,,,,,
0.0,0.894736842105263,341.0,0.0,0.2899029958673772,0.15529281985701085,0.2716914644715549,0.13461017601036637,0.018211531395822322,,,,,,
0.05263157894736842,0.894736842105263,342.0,0.2562335045289223,0.42630938329837426,0.29751107053198705,0.44197821631318773,0.1287983127663872,0.015668833014813477,,,,,,
0.10526315789473684,0.894736842105263,343.0,0.4847001329696648,0.4733252431061168,0.4314294865094969,0.5264163224563868,0.04189575659661987,0.05309107935027002,,,,,,
0.15789473684210525,0.894736842105263,344.0,0.6606419811056761,0.39380091981565546,0.4722645682734697,0.4489054955372455,0.07846364845781423,0.055104575721590054,,,,,,
0.21052631578947367,0.894736842105263,345.0,0.7649930196723619,0.23993062781648536,0.38713853696029094,0.2587874296547289,0.14720790914380558,0.018856801838243537,,,,,,
0.2631578947368421,0.894736842105263,346.0,0.7864451944678295,0.09885599157619517,0.23193558759316013,0.0804983590830026,0.13307959601696495,0.01835763249319257,,,,,,
0.3157894736842105,0.894736842105263,347.0,0.7226738294882014,0.01755973431604942,0.09324591065772497,-0.011796845038165235,0.07568617634167556,0.029356579354214655,,,,,,
0.3684210526315789,0.894736842105263,348.0,0.5805895416437015,-0.010172239719095843,0.015102756645653359,-0.030292287244325276,0.025274996364749204,0.02012004752522943,,,,,,
0.42105263157894735,0.894736842105263,349.0,0.37558936818716154,-0.010849024751533449,-0.010633043389500819,-0.0187876941327163,0.00021598136203263008,0.007938669381182852,,,,,,
0.47368421052631576,0.894736842105263,350.0,0.12988825881802904,-0.0038819717250201434,-0.010580535140208158,-0.005335131047707856,0.0066985634151880144,0.0014531593226877124,,,,,,
0.5263157894736842,0.894736842105263,351.0,-0.12988825881802885,0.0038819717250203243,-0.0034953715584225033,0.003856732120659476,0.007377343283442828,2.5239604360848076e-05,,,,,,
0.5789473684210527,0.894736842105263,352.0,-0.3755893681871614,0.010849024751533591,0.004267738075820931,0.01158804511209676,0.00658128667571266,0.0007390203605631696,,,,,,
0.631578947368421,0.894736842105263,353.0,-0.580589541643701,0.010172239719095942,0.011101347347036584,0.015732117110930983,0.0009291076279406424,0.005559877391835041,,,,,,
0.6842105263157894,0.894736842105263,354.0,-0.7226738294882012,-0.017559734316049312,0.009645991934559619,-0.000995762238325839,0.02720572625060893,0.016563972077723473,,,,,,
0.7368421052631579,0.894736842105263,355.0,-0.7864451944678295,-0.09885599157619514,-0.020154439048138052,-0.07078276064853954,0.07870155252805708,0.028073230927655596,,,,,,
0.7894736842105263,0.894736842105263,356.0,-0.764993019672362,-0.2399306278164856,-0.10462797116748554,-0.21582165636706166,0.13530265664900007,0.02410897144942395,,,,,,
0.8421052631578947,0.894736842105263,357.0,-0.6606419811056763,-0.3938009198156557,-0.24796837537125271,-0.4010273967101491,0.14583254444440297,0.0072264768944934055,,,,,,
0.894736842105263,0.894736842105263,358.0,-0.4847001329696656,-0.4733252431061172,-0.4002696184152707,-0.5212614811941095,0.07305562469084648,0.047936238087992356,,,,,,
0.9473684210526315,0.894736842105263,359.0,-0.2562335045289225,-0.4263093832983748,-0.4740474638525948,-0.4845474822654523,0.047738080554219964,0.05823809896707749,,,,,,
1.0,0.894736842105263,360.0,-1.9328367978196088e-16,-0.28990299586737756,-0.4209545879932607,-0.3170505525027724,0.13105159212588313,0.027147556635394865,,,,,,
0.0,0.9473684210526315,361.0,0.0,0.2597387732675213,0.13906339757559852,0.24334023907601593,0.1206753756919228,0.016398534191505387,,,,,,
0.05263157894736842,0.9473684210526315,362.0,0.30710635634483385,0.38250750913287285,0.2665666721455306,0.39623055337433266,0.11594083698734226,0.013723044241459814,,,,,,
0.10526315789473684,0.9473684210526315,363.0,0.580932973733606,0.42642817730124194,0.3871476677475715,0.47328437105695415,0.03928050955367046,0.046856193755712205,,,,,,
0.15789473684210525,0.9473684210526315,364.0,0.791806489314499,0.35895610604579387,0.42561614105067513,0.4073645436355411,0.06666003500488127,0.04840843758974722,,,,,,
0.21052631578947367,0.9473684210526315,365.0,0.9168754856345991,0.22644878743623256,0.35322881493091646,0.2428690088672087,0.1267800274946839,0.01642022143097613,,,,,,
0.2631578947368421,0.9473684210526315,366.0,0.9425867962971939,0.10464209877217696,0.21955958658064942,0.08906545598292676,0.11491748780847245,0.015576642789250209,,,,,,
0.3157894736842105,0.9473684210526315,367.0,0.8661542018399008,0.03273282208344079,0.09976781663492505,0.008450123786820168,0.06703499455148426,0.024282698296620622,,,,,,
0.3684210526315789,0.9473684210526315,368.0,0.6958603598460655,0.00447809079996637,0.030455296834730698,-0.011772860382169851,0.025977206034764326,0.016250951182136222,,,,,,
0.42105263157894735,0.9473684210526315,369.0,0.45015925047693284,-0.0017412530733802879,0.0038126598504981324,-0.008342558301344082,0.00555391292387842,0.006601305227963794,,,,,,
0.47368421052631576,0.9473684210526315,370.0,0.15567640137816996,-0.0009705131828832924,-0.001789833743840881,-0.002574158919530407,0.0008193205609575887,0.0016036457366471147,,,,,,
0.5263157894736842,0.9473684210526315,371.0,-0.1556764013781697,0.0009705131828834576,-0.0008792465889225223,0.0008738755294988834,0.0018497597718059799,9.66376533845742e-05,,,,,,
0.5789473684210527,0.9473684210526315,372.0,-0.45015925047693267,0.0017412530733804106,0.0010595825142521052,0.0027291394724222344,0.0006816705591283054,0.0009878863990418238,,,,,,
0.631578947368421,0.9473684210526315,373.0,-0.6958603598460651,-0.004478090799966279,0.0016773028985972629,0.0003087321854794668,0.0061553936985635415,0.0047868229854457454,,,,,,
0.6842105263157894,0.9473684210526315,374.0,-0.8661542018399006,-0.032732822083440694,-0.005196617077311506,-0.019369663254406377,0.02753620500612919,0.013363158829034317,,,,,,
0.7368421052631579,0.9473684210526315,375.0,-0.9425867962971939,-0.1046420987721769,-0.03512220236396325,-0.08160060653400943,0.06951989640821366,0.02304149223816747,,,,,,
0.7894736842105263,0.9473684210526315,376.0,-0.9168754856345992,-0.22644878743623276,-0.10965174298426004,-0.20611215486683793,0.11679704445197271,0.02033663256939483,,,,,,
0.8421052631578947,0.9473684210526315,377.0,-0.7918064893144993,-0.35895610604579403,-0.23337451856627164,-0.3652558083611425,0.1255815874795224,0.006299702315348488,,,,,,
0.894736842105263,0.9473684210526315,378.0,-0.580932973733607,-0.42642817730124233,-0.364514278861769,-0.46844822076390485,0.061913898439473314,0.042020043462662526,,,,,,
0.9473684210526315,0.9473684210526315,379.0,-0.30710635634483413,-0.3825075091328734,-0.4269421681478157,-0.4338699893376319,0.04443465901494231,0.051362480204758476,,,,,,
1.0,0.9473684210526315,380.0,-2.3165841152541214e-16,-0.2597387732675216,-0.3776601576889078,-0.2836511154440642,0.11792138442138622,0.02391234217654259,,,,,,
0.0,1.0,381.0,0.0,0.1762923044610181,0.09437066155013654,0.16514387500822347,0.08192164291088155,0.011148429452794623,,,,,,
0.05263157894736842,1.0,382.0,0.32469946920468346,0.25974489373626797,0.1809291579558316,0.2689869606699977,0.07881573578043638,0.009242066933729753,,,,,,
0.10526315789473684,1.0,383.0,0.6142127126896678,0.289968946819849,0.26290636247714255,0.321605904282659,0.027062584342706475,0.03163695746280998,,,,,,
0.15789473684210525,1.0,384.0,0.8371664782625285,0.2450540650889308,0.28944983531778695,0.27768243969578665,0.04439577022885616,0.03262837460685586,,,,,,
0.21052631578947367,1.0,385.0,0.9694002659393304,0.1563751281416933,0.24122341073178694,0.1674046526830968,0.08484828259009364,0.01102952454140349,,,,,,
0.2631578947368421,1.0,386.0,0.9965844930066698,0.07478579003592324,0.15176380621145127,0.064416318419526,0.07697801617552803,0.010369471616397244,,,,,,
0.3157894736842105,1.0,387.0,0.9157733266550575,0.026201500751805468,0.07151353608895761,0.010196628562948853,0.04531203533715214,0.016004872188856614,,,,,,
0.3684210526315789,1.0,388.0,0.7357239106731317,0.006222741251257,0.02463785238147474,-0.004388010226546699,0.018415111130217737,0.0106107514778037,,,,,,
0.42105263157894735,1.0,389.0,0.4759473930370737,0.0006823083536538971,0.005711655639840516,-0.003679542544122235,0.005029347286186619,0.0043618508977761325,,,,,,
0.47368421052631576,1.0,390.0,0.16459459028073403,-7.431488032339851e-05,0.0005815254719307365,-0.0012367798210350602,0.000655840352254135,0.0011624649407116616,,,,,,
0.5263157894736842,1.0,391.0,-0.16459459028073378,7.431488032351053e-05,-7.186374114142067e-05,-9.195883504088665e-06,0.0001461786214649312,8.35107638275992e-05,,,,,,
0.5789473684210527,1.0,392.0,-0.47594739303707345,-0.0006823083536538139,7.492333917009952e-05,6.752976207522279e-05,0.0007572316928239134,0.0007498381157290367,,,,,,
0.631578947368421,1.0,393.0,-0.7357239106731313,-0.006222741251256932,-0.0007937484140268954,-0.003017152441256576,0.005428992837230037,0.0032055888100003564,,,,,,
0.6842105263157894,1.0,394.0,-0.9157733266550573,-0.0262015007518054,-0.006768563345827683,-0.017479887911596947,0.019432937405977714,0.008721612840208452,,,,,,
0.7368421052631579,1.0,395.0,-0.9965844930066698,-0.07478579003592321,-0.027838341160360446,-0.059645352103993285,0.046947448875562764,0.015140437931929929,,,,,,
0.7894736842105263,1.0,396.0,-0.9694002659393305,-0.1563751281416934,-0.07814763611267288,-0.14286835145646695,0.07822749202902053,0.013506776685226457,,,,,,
0.8421052631578947,1.0,397.0,-0.8371664782625288,-0.2450540650889309,-0.1610108542812974,-0.2492850247316891,0.0840432108076335,0.004230959642758186,,,,,,
0.894736842105263,1.0,398.0,-0.6142127126896688,-0.2899689468198492,-0.2487709905915898,-0.3182684693125007,0.04119795622825939,0.028299522492651497,,,,,,
0.9473684210526315,1.0,399.0,-0.32469946920468373,-0.2597448937362682,-0.29028698860181823,-0.294415052478659,0.03054209486555004,0.03467015874239082,,,,,,
1.0,1.0,400.0,-2.4492935982947064e-16,-0.17629230446101832,-0.2564435101722275,-0.1924278768948172,0.08015120571120918,0.016135572433798873,,,,,,


==> data/gp_summary_1D.csv <==
norm_corrupted,norm_corrected,improvement_pct,time_retrain,time_correction_full,time_correction_mult
0.39721313067567204,0.13396369668066133,65.51538868177418,0.00012149300000601216,0.0052348379998511515,3.053899999940768e-05


==> data/gp_summary_2D.csv <==
norm_corrupted,norm_corrected,improvement_pct,time_retrain,time_correction_full,time_correction_mult
2.0428864386713754,0.5029757055967946,75.37916469189972,0.00040766000016446925,0.002407820999942487,1.5155000182858203e-05

